Data-Driven Protection Levels for Camera and 3D Map-based Safe Urban Localization

Reliably assessing the error in an estimated vehicle position is integral for ensuring the vehicle's safety in urban environments. Many existing approaches use GNSS measurements to characterize protection levels (PLs) as probabilistic upper bounds on the position error. However, GNSS signals might be reflected or blocked in urban environments, and thus additional sensor modalities need to be considered to determine PLs. In this paper, we propose a novel approach for computing PLs by matching camera image measurements to a LiDAR-based 3D map of the environment. We specify a Gaussian mixture model probability distribution of position error using deep neural network-based data-driven models and statistical outlier weighting techniques. From the probability distribution, we compute the PLs by evaluating the position error bound using numerical line-search methods. Through experimental validation with real-world data, we demonstrate that the PLs computed from our method are reliable bounds on the position error in urban environments.

==> Figures/arch_ddpl.pdf_tex <==
%% Creator: Inkscape 1.0.1 (3bc2e813f5, 2020-09-07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'arch_ddpl.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1060.54144033bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.21108915)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{arch_ddpl.pdf}}%
    \put(-0.00074033,0.01469203){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}State estimate\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{arch_ddpl.pdf}}%
    \put(0.15230845,0.04584562){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Select Multiple\\Candidate States\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{arch_ddpl.pdf}}%
    \put(0.29694235,0.0459323){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Evaluate Position\\Error and Covariance\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{arch_ddpl.pdf}}%
    \put(0.4369508,0.04584562){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Linearly Transform\\Position Errors\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{arch_ddpl.pdf}}%
    \put(0.55860114,0.14285012){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Weight Outliers\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{arch_ddpl.pdf}}%
    \put(0.78111087,0.09656816){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Construct GMM\\Probability Distribution\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{arch_ddpl.pdf}}%
    \put(0.94376361,0.09656815){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Compute\\Protection Levels\end{tabular}}}}%
    \put(0.94826454,0.01431498){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\\Protection levels\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{arch_ddpl.pdf}}%
    \put(0.56089663,0.03686136){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Position error\\sample variance\end{tabular}}}}%
    \put(0.55774079,0.09629679){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Position error\\samples\end{tabular}}}}%
    \put(0.65775201,0.14915991){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Outlier\\Weights\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{arch_ddpl.pdf}}%
    \put(0.05648743,0.14710746){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Candidate state\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{arch_ddpl.pdf}}%
    \put(0.05593489,0.09965469){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3D LiDAR map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{arch_ddpl.pdf}}%
    \put(0.19474444,0.146872){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Construct\\Local Map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{arch_ddpl.pdf}}%
    \put(0.24788098,0.09628622){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Local depth map\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{arch_ddpl.pdf}}%
    \put(0.25465382,0.14639766){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Camera Image\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{arch_ddpl.pdf}}%
    \put(0.38833755,0.14151425){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}DNN\end{tabular}}}}%
    \put(0.4634445,0.16703338){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Position\\error\end{tabular}}}}%
    \put(0.4573724,0.12738609){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Position\\error\\Covariance\end{tabular}}}}%
    \put(0.39680515,0.19560801){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{Repeat for all candidate states}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{arch_ddpl.pdf}}%
  \end{picture}%
\endgroup%

